PanopticRecon: Leverage Open-vocabulary Instance Segmentation for Zero-shot Panoptic Reconstruction

Panoptic reconstruction is a challenging task in 3D scene understanding. However, most existing methods heavily rely on pre-trained semantic segmentation models and known 3D object bounding boxes for 3D panoptic segmentation, which is not available for in-the-wild scenes. In this paper, we propose a novel zero-shot panoptic reconstruction method from RGB-D images of scenes. For zero-shot segmentation, we leverage open-vocabulary instance segmentation, but it has to face partial labeling and instance association challenges. We tackle both challenges by propagating partial labels with the aid of dense generalized features and building a 3D instance graph for associating 2D instance IDs. Specifically, we exploit partial labels to learn a classifier for generalized semantic features to provide complete labels for scenes with dense distilled features. Moreover, we formulate instance association as a 3D instance graph segmentation problem, allowing us to fully utilize the scene geometry prior and all 2D instance masks to infer global unique pseudo 3D instance ID. Our method outperforms state-of-the-art methods on the indoor dataset ScanNet V2 and the outdoor dataset KITTI-360, demonstrating the effectiveness of our graph segmentation method and reconstruction network.

==> sum_semantic_img.txt <==
from PIL import Image, ImageTk, ImageDraw
import numpy as np
import os
import cv2
import sys
sys.path.append("./")
# from labels_scannet import labels, id2label
from labels_ours import labels, id2label
import pandas

os.environ["KITTI360_DATASET"] = "/sdf1/kitti360"

#==================================================================================================
def sum_img(image_folder_list, save_folder):
    # # SAVE_PATH = os.path.join(os.environ['KITTI360_DATASET'], 'data_2d_semantics/train/2013_05_28_drive_0000_sync/image_00/semantic_rgb/')
    # SAVE_PATH = "/mnt/northcn4/ywx1261068/Round2_SAM_2d/"
    # # SAVE_PATH = "/mnt/northcn4/ywx1261068/Round2_afterNF_2d/"
    # RGB_PATH = os.path.join(os.environ['KITTI360_DATASET'], 'data_2d_raw/2013_05_28_drive_0000_sync/image_00/data_rect/')
    # files = os.listdir(SAVE_PATH+"semantic_render_img_rgb/")
    files = os.listdir(image_folder_list[-1])
    files.sort(key=lambda x:int(x[:-4]))
    img = np.array(Image.open(os.path.join(image_folder_list[-1], files[0]) ))
    h, w = img.shape[0], img.shape[1]

    #GT transfer
    # label_map_path = os.path.join("/sdb1/yx/IROS2024/Reconstruction/scannet/0087_02/1_geo_rgb_sem_ins/v0", "label_map.csv")
    label_map_path = "/sdb1/yx/IROS2024/Reconstruction/kitti360/label_map.csv"
    label_map = pandas.read_csv(label_map_path)
    our_label = np.zeros((label_map['id'].max() + 1), dtype=int)
    THING = [3,7,9,10,11] #[2,3,4] #[2,3] #
    for index, (i, prompt, type, new_label) in enumerate(
            zip(label_map['id'], label_map['prompt'], label_map['type'], label_map['new_label'])):
        our_label[i] = new_label
    
    color_map = np.random.randint(0,255,size=(100000,3), dtype=np.uint8)
    color_map[0,:] = 0

    for file_name in files:
        if int(file_name.split('.')[0]) < 6573 or int(file_name.split('.')[0]) > 6712 :
            continue
        try:
            rgb_path = os.path.join(image_folder_list[0], f"{int(file_name.split('.')[0])}.jpg")
            image = Image.open(rgb_path)
        except:
            rgb_path = os.path.join(image_folder_list[0], "%010d.png"%int(file_name.split('.')[0]))
            image = Image.open(rgb_path)
        # sem_path = SAVE_PATH+file_name
        sem_path = os.path.join(image_folder_list[1],file_name)
        semantic_img = Image.open(sem_path).resize([w,h])
        semantic_img = np.array(semantic_img)
        if semantic_img.shape[-1]!=3:
            # semantic_img = np.vstack([id2label[our_label[semID]].color for semID in semantic_img.reshape(-1).tolist()])

            label = cv2.imread(os.path.join("/sdb1/yx/IROS2024/pnoptic_lifting/kitti360_00_6573_6713/pred_semantic", file_name), -1)
            # label = our_label[cv2.imread(os.path.join("/mnt/meadow/yx/dataset/scannet/scans/scene0087_02/label-filt", file_name), -1)]
            label_color = np.vstack([id2label[semID].color for semID in label.reshape(-1).tolist()]).reshape(h,w,3)
            thing_idx = np.isin(label , THING)
            semantic_img[~thing_idx] = 0
            semantic_img = color_map[semantic_img]
            semantic_img[~thing_idx] = label_color[~thing_idx,:]
            
        img = 0.6*np.array(image) + 0.4*semantic_img.reshape(-1,w,3)
        img = Image.fromarray(np.uint8(img[150:,:,:]))
        # img.save("/mnt/northcn4/ywx1261068/GT_2d/semantic_sum_rgb/"+file_name)
        img.save(os.path.join(save_folder,file_name))
        # img.save(SAVE_PATH+"semantic_error/"+file_name)python 

#==================================================================================================
def splice_img(image_folder_list, save_folder, img_num, mode='col'):
    # SAVE_PATH = "/mnt/northcn4/ywx1261068/Round2_SAM_2d/"
    # files = os.listdir(SAVE_PATH+"semantic_render_img_rgb/")
    files = os.listdir(image_folder_list[-1])
    files.sort(key=lambda x:int(x[:-4]))
    img = np.array(Image.open(os.path.join(image_folder_list[0], files[0]) ))
    h, w = img.shape[0], img.shape[1]

    # GT_PATH = "/mnt/northcn4/ywx1261068/GT_2d/semantic_sum_rgb/"
    # SAM_PATH = "/mnt/northcn4/ywx1261068/Round2_SAM_2d/semantic_sum_rgb/"
    # NF2_PATH = "/mnt/northcn4/ywx1261068/Round2_afterNF_2d/semantic_sum_rgb/"
    for file_name in files:
        # gt = Image.open(GT_PATH+file_name)
        # sam = Image.open(SAM_PATH+file_name)
        # nf = Image.open(NF2_PATH+file_name)
        target = Image.new('RGB', (1 * w, img_num * h)) if mode == 'col' else  Image.new('RGB', (img_num * w, 1 * h))   #创建成品图的画布

        img_list = []
        for i in range(img_num):
            path = image_folder_list[i]
            img_list.append(Image.open(os.path.join(path,file_name)).rotate(90) )

            if mode == 'row':
                target.paste(img_list[i], (w*i, h*0))
            elif mode == "col":
                target.paste(img_list[i], (w*0, h*i))
            # target.paste(sam, (1408*0, 376*1))
            # target.paste(nf, (1408*0, 376*2))

        target.save(os.path.join(save_folder, file_name) ) #"/mnt/northcn4/ywx1261068/GT_2d/all/"



#==================================================================================================
# import cv2
# ALL_PATH = "/mnt/northcn4/ywx1261068/GT_2d/all/"
# out_put_video_name = '/mnt/northcn4/ywx1261068/output.mov' #输出视频的名称，

# file_type = '.png' #图片后缀名为 .jpg，可以调整
# fps = 60    #视频的FPS，可以适当调整
# size=(376,1408) # 输出视频的分辨率
# fourcc = cv2.VideoWriter_fourcc('X', 'V', 'I', 'D') #(*'MJPG')

# if os.path.exists(out_put_video_name):
#     os.remove(out_put_video_name)
# videoWriter = cv2.VideoWriter(out_put_video_name,fourcc,fps,size)#最后一个是保存图片的尺寸
# image_list = [f for f in os.listdir(ALL_PATH) if f.endswith(file_type)]
# image_list.sort(key= lambda x:int(x[:-4]))
# for i in range(0, len(image_list)):
#     if i>100:
#         videoWriter.write(frame)
#         break
#     frame = cv2.imread(ALL_PATH+image_list[i])
#     videoWriter.write(frame)
# videoWriter.release()
#==================================================================================================
def rotate_img(image_folder):
    files = os.listdir(image_folder)
    i = 0
    for fname in files:
        # if  i==74:
        if fname.endswith(".png") or fname.endswith(".jpg"):
            img = cv2.imread(os.path.join(image_folder,fname))
            rotated_image = cv2.rotate(img, cv2.ROTATE_90_CLOCKWISE ) # 逆时针转正 ROTATE_90_CLOCKWISE ROTATE_90_COUNTERCLOCKWISE

            # cv2.imwrite(os.path.join(image_folder,fname),rotated_image)
            cv2.imwrite(os.path.join("/mnt/northcn4/ywx1261068/exp_data/groundedsam/roma/instance_image_rotate_only_thing",fname),rotated_image)
        i += 1
        # if  i==75:
        #     yx = 1
                

#==================================================================================================
def rename_img(image_folder):
    files = os.listdir(image_folder)
    for fname in files:
        if fname.endswith(".png") or fname.endswith(".jpg"):
            os.rename(os.path.join(image_folder,fname), image_folder+'/%010d.png'%(int(fname.split('_')[0])-1))
                

#===================================================================================================
def generate_video(image_folder, save_path, Hz, resize=1):
    # 获取图片路径列表
    # image_folder = "/mnt/northcn4/ywx1261068/GT_2d/all"
    files = os.listdir(image_folder)
    files.sort(key=lambda x:int(x[:-4]))
    image_files = []
    num=0
    for file in files:
        # if num <10:
        #     num +=1
        #     continue
        
        # num +=1
        if file.endswith(".png") or file.endswith(".jpg"):
            image_files.append(os.path.join(image_folder, file))

    # 设置视频编解码器
    fourcc = cv2.VideoWriter_fourcc(*'mp4v')

    # 设置输出视频的分辨率
    frame = cv2.imread(image_files[0])
    frame = cv2.resize(frame, None, fx=resize, fy=resize, interpolation=cv2.INTER_AREA)
    width, height = frame.shape[1], frame.shape[0]
    size = (width, height)

    # 创建 VideoWriter 对象
    # video = cv2.VideoWriter('/mnt/northcn4/ywx1261068/output.mp4', fourcc, 30.0, size)
    video = cv2.VideoWriter(save_path, fourcc, Hz, size)

    # 写入帧
    i = 0
    for image_file in image_files:
        if int(image_file.split('/')[-1].split('.')[0])>=6700:
            break
        image = cv2.imread(image_file)
        image = cv2.resize(image, None, fx=resize, fy=resize, interpolation=cv2.INTER_AREA)
        video.write(image)
        i += 1

    # 释放 VideoWriter 对象
    video.release()



if __name__ == '__main__':

    
    image_folder = "/mnt/meadow/yx/exp_data/IROS2024_video/kitti360/panoptic_rgbGT_sum_panopticLifting"
    save_path = "/mnt/meadow/yx/exp_data/IROS2024_video/kitti360/video/panoptic_PL.mp4" #raw_rgb_0.mp4"
    Hz = 10 #5 #30 10.0
    resize = 1 #0.2
    # rename_img(image_folder)
    # rotate_img(image_folder)
    generate_video(image_folder, save_path, Hz, resize)

    # img_num = 2
    # image_folder_list = ["/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_gt",
    #                     "/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_pre"]
    # # rename_img("/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_gt")
    # # rename_img("/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_pre")
    # save_folder = "/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_pin"
    # splice_img(image_folder_list, save_folder, img_num, mode='row')


    # image_folder_list = ["/sdb1/yx/IROS2024/Reconstruction/scannet/008702/1_gro_rgb_sem_ins_video/v0/rgb_render_img",
    image_folder_list = [ #"/mnt/northcn4/ywx1261068/dataset/scannet/scans/scene0087_02/color",
                        "/sdf1/kitti360/data_2d_raw/2013_05_28_drive_0000_sync/image_00/data_rect",
                        "/sdb1/yx/IROS2024/pnoptic_lifting/kitti360_00_6573_6713/pred_instance"]
    save_folder = "/mnt/meadow/yx/exp_data/IROS2024_video/kitti360/panoptic_rgbGT_sum_panopticLifting"
    os.makedirs(save_folder, exist_ok=True)
    sum_img(image_folder_list, save_folder)

==> sum_semantic_img_2.txt <==
from PIL import Image, ImageTk, ImageDraw
import numpy as np
import os
import cv2
import sys
sys.path.append("./")
# from labels_scannet import labels, id2label
from labels_ours import labels, id2label
import pandas

os.environ["KITTI360_DATASET"] = "/sdf1/kitti360"

#==================================================================================================
def sum_img(image_folder_list, save_folder):
    # # SAVE_PATH = os.path.join(os.environ['KITTI360_DATASET'], 'data_2d_semantics/train/2013_05_28_drive_0000_sync/image_00/semantic_rgb/')
    # SAVE_PATH = "/mnt/northcn4/ywx1261068/Round2_SAM_2d/"
    # # SAVE_PATH = "/mnt/northcn4/ywx1261068/Round2_afterNF_2d/"
    # RGB_PATH = os.path.join(os.environ['KITTI360_DATASET'], 'data_2d_raw/2013_05_28_drive_0000_sync/image_00/data_rect/')
    # files = os.listdir(SAVE_PATH+"semantic_render_img_rgb/")
    files = os.listdir(image_folder_list[-1])
    files.sort(key=lambda x:int(x[:-4]))
    img = np.array(Image.open(os.path.join(image_folder_list[-1], files[0]) ))
    h, w = img.shape[0], img.shape[1]

    #GT transfer
    # label_map_path = os.path.join("/sdb1/yx/IROS2024/Reconstruction/scannet/0087_02/1_geo_rgb_sem_ins/v0", "label_map.csv")
    label_map_path = "/sdb1/yx/IROS2024/Reconstruction/kitti360/label_map.csv"
    label_map = pandas.read_csv(label_map_path)
    our_label = np.zeros((label_map['id'].max() + 1), dtype=int)
    THING = [3,7,9,10,11] #[2,3,4] #[2,3] #
    for index, (i, prompt, type, new_label) in enumerate(
            zip(label_map['id'], label_map['prompt'], label_map['type'], label_map['new_label'])):
        our_label[i] = new_label
    
    color_map = np.random.randint(0,255,size=(100000,3), dtype=np.uint8)
    color_map[0,:] = 0

    for file_name in files:
        if int(file_name.split('.')[0]) < 6573 or int(file_name.split('.')[0]) > 6712 :
            continue
        try:
            rgb_path = os.path.join(image_folder_list[0], f"{int(file_name.split('.')[0])}.jpg")
            image = Image.open(rgb_path)
        except:
            rgb_path = os.path.join(image_folder_list[0], "%010d.png"%int(file_name.split('.')[0]))
            image = Image.open(rgb_path)
        # sem_path = SAVE_PATH+file_name
        sem_path = os.path.join(image_folder_list[1],file_name)
        semantic_img = Image.open(sem_path).resize([w,h])
        semantic_img = np.array(semantic_img)
        if semantic_img.shape[-1]!=3:
            # semantic_img = np.vstack([id2label[our_label[semID]].color for semID in semantic_img.reshape(-1).tolist()])

            label = cv2.imread(os.path.join("/sdb1/yx/IROS2024/pnoptic_lifting/kitti360_00_6573_6713/pred_semantic", file_name), -1)
            # label = our_label[cv2.imread(os.path.join("/mnt/meadow/yx/dataset/scannet/scans/scene0087_02/label-filt", file_name), -1)]
            label_color = np.vstack([id2label[semID].color for semID in label.reshape(-1).tolist()]).reshape(h,w,3)
            thing_idx = np.isin(label , THING)
            semantic_img[~thing_idx] = 0
            semantic_img = color_map[semantic_img]
            semantic_img[~thing_idx] = label_color[~thing_idx,:]
            
        img = 0.6*np.array(image) + 0.4*semantic_img.reshape(-1,w,3)
        img = Image.fromarray(np.uint8(img[150:,:,:]))
        # img.save("/mnt/northcn4/ywx1261068/GT_2d/semantic_sum_rgb/"+file_name)
        img.save(os.path.join(save_folder,file_name))
        # img.save(SAVE_PATH+"semantic_error/"+file_name)python 

#==================================================================================================
def splice_img(image_folder_list, save_folder, img_num, mode='col'):
    # SAVE_PATH = "/mnt/northcn4/ywx1261068/Round2_SAM_2d/"
    # files = os.listdir(SAVE_PATH+"semantic_render_img_rgb/")
    files = os.listdir(image_folder_list[-1])
    files.sort(key=lambda x:int(x[:-4]))
    img = np.array(Image.open(os.path.join(image_folder_list[0], files[0]) ))
    h, w = img.shape[0], img.shape[1]

    # GT_PATH = "/mnt/northcn4/ywx1261068/GT_2d/semantic_sum_rgb/"
    # SAM_PATH = "/mnt/northcn4/ywx1261068/Round2_SAM_2d/semantic_sum_rgb/"
    # NF2_PATH = "/mnt/northcn4/ywx1261068/Round2_afterNF_2d/semantic_sum_rgb/"
    for file_name in files:
        # gt = Image.open(GT_PATH+file_name)
        # sam = Image.open(SAM_PATH+file_name)
        # nf = Image.open(NF2_PATH+file_name)
        target = Image.new('RGB', (1 * w, img_num * h)) if mode == 'col' else  Image.new('RGB', (img_num * w, 1 * h))   #创建成品图的画布

        img_list = []
        for i in range(img_num):
            path = image_folder_list[i]
            img_list.append(Image.open(os.path.join(path,file_name)).rotate(90) )

            if mode == 'row':
                target.paste(img_list[i], (w*i, h*0))
            elif mode == "col":
                target.paste(img_list[i], (w*0, h*i))
            # target.paste(sam, (1408*0, 376*1))
            # target.paste(nf, (1408*0, 376*2))

        target.save(os.path.join(save_folder, file_name) ) #"/mnt/northcn4/ywx1261068/GT_2d/all/"



#==================================================================================================
# import cv2
# ALL_PATH = "/mnt/northcn4/ywx1261068/GT_2d/all/"
# out_put_video_name = '/mnt/northcn4/ywx1261068/output.mov' #输出视频的名称，

# file_type = '.png' #图片后缀名为 .jpg，可以调整
# fps = 60    #视频的FPS，可以适当调整
# size=(376,1408) # 输出视频的分辨率
# fourcc = cv2.VideoWriter_fourcc('X', 'V', 'I', 'D') #(*'MJPG')

# if os.path.exists(out_put_video_name):
#     os.remove(out_put_video_name)
# videoWriter = cv2.VideoWriter(out_put_video_name,fourcc,fps,size)#最后一个是保存图片的尺寸
# image_list = [f for f in os.listdir(ALL_PATH) if f.endswith(file_type)]
# image_list.sort(key= lambda x:int(x[:-4]))
# for i in range(0, len(image_list)):
#     if i>100:
#         videoWriter.write(frame)
#         break
#     frame = cv2.imread(ALL_PATH+image_list[i])
#     videoWriter.write(frame)
# videoWriter.release()
#==================================================================================================
def rotate_img(image_folder):
    files = os.listdir(image_folder)
    i = 0
    for fname in files:
        # if  i==74:
        if fname.endswith(".png") or fname.endswith(".jpg"):
            img = cv2.imread(os.path.join(image_folder,fname))
            rotated_image = cv2.rotate(img, cv2.ROTATE_90_CLOCKWISE ) # 逆时针转正 ROTATE_90_CLOCKWISE ROTATE_90_COUNTERCLOCKWISE

            # cv2.imwrite(os.path.join(image_folder,fname),rotated_image)
            cv2.imwrite(os.path.join("/mnt/northcn4/ywx1261068/exp_data/groundedsam/roma/instance_image_rotate_only_thing",fname),rotated_image)
        i += 1
        # if  i==75:
        #     yx = 1
                

#==================================================================================================
def rename_img(image_folder):
    files = os.listdir(image_folder)
    for fname in files:
        if fname.endswith(".png") or fname.endswith(".jpg"):
            os.rename(os.path.join(image_folder,fname), image_folder+'/%010d.png'%(int(fname.split('_')[0])-1))
                

#===================================================================================================
def generate_video(image_folder, save_path, Hz, resize=1):
    # 获取图片路径列表
    # image_folder = "/mnt/northcn4/ywx1261068/GT_2d/all"
    files = os.listdir(image_folder)
    files.sort(key=lambda x:int(x[:-4]))
    image_files = []
    num=0
    for file in files:
        # if num <10:
        #     num +=1
        #     continue
        
        # num +=1
        if file.endswith(".png") or file.endswith(".jpg"):
            image_files.append(os.path.join(image_folder, file))

    # 设置视频编解码器
    fourcc = cv2.VideoWriter_fourcc(*'mp4v')

    # 设置输出视频的分辨率
    frame = cv2.imread(image_files[0])
    frame = cv2.resize(frame, None, fx=resize, fy=resize, interpolation=cv2.INTER_AREA)
    width, height = frame.shape[1], frame.shape[0]
    size = (width, height)

    # 创建 VideoWriter 对象
    # video = cv2.VideoWriter('/mnt/northcn4/ywx1261068/output.mp4', fourcc, 30.0, size)
    video = cv2.VideoWriter(save_path, fourcc, Hz, size)

    # 写入帧
    i = 0
    for image_file in image_files:
        if int(image_file.split('/')[-1].split('.')[0])>=6700:
            break
        image = cv2.imread(image_file)
        image = cv2.resize(image, None, fx=resize, fy=resize, interpolation=cv2.INTER_AREA)
        video.write(image)
        i += 1

    # 释放 VideoWriter 对象
    video.release()



if __name__ == '__main__':

    
    image_folder = "/mnt/meadow/yx/exp_data/IROS2024_video/kitti360/panoptic_rgbGT_sum_panopticLifting"
    save_path = "/mnt/meadow/yx/exp_data/IROS2024_video/kitti360/video/panoptic_PL.mp4" #raw_rgb_0.mp4"
    Hz = 10 #5 #30 10.0
    resize = 1 #0.2
    # rename_img(image_folder)
    # rotate_img(image_folder)
    generate_video(image_folder, save_path, Hz, resize)

    # img_num = 2
    # image_folder_list = ["/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_gt",
    #                     "/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_pre"]
    # # rename_img("/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_gt")
    # # rename_img("/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_pre")
    # save_folder = "/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_pin"
    # splice_img(image_folder_list, save_folder, img_num, mode='row')


    # image_folder_list = ["/sdb1/yx/IROS2024/Reconstruction/scannet/008702/1_gro_rgb_sem_ins_video/v0/rgb_render_img",
    image_folder_list = [ #"/mnt/northcn4/ywx1261068/dataset/scannet/scans/scene0087_02/color",
                        "/sdf1/kitti360/data_2d_raw/2013_05_28_drive_0000_sync/image_00/data_rect",
                        "/sdb1/yx/IROS2024/pnoptic_lifting/kitti360_00_6573_6713/pred_instance"]
    save_folder = "/mnt/meadow/yx/exp_data/IROS2024_video/kitti360/panoptic_rgbGT_sum_panopticLifting"
    os.makedirs(save_folder, exist_ok=True)
    sum_img(image_folder_list, save_folder)

==> sum_semantic_img_3.txt <==
from PIL import Image, ImageTk, ImageDraw
import numpy as np
import os
import cv2
import sys
sys.path.append("./")
# from labels_scannet import labels, id2label
from labels_ours import labels, id2label
import pandas

os.environ["KITTI360_DATASET"] = "/sdf1/kitti360"

#==================================================================================================
def sum_img(image_folder_list, save_folder):
    # # SAVE_PATH = os.path.join(os.environ['KITTI360_DATASET'], 'data_2d_semantics/train/2013_05_28_drive_0000_sync/image_00/semantic_rgb/')
    # SAVE_PATH = "/mnt/northcn4/ywx1261068/Round2_SAM_2d/"
    # # SAVE_PATH = "/mnt/northcn4/ywx1261068/Round2_afterNF_2d/"
    # RGB_PATH = os.path.join(os.environ['KITTI360_DATASET'], 'data_2d_raw/2013_05_28_drive_0000_sync/image_00/data_rect/')
    # files = os.listdir(SAVE_PATH+"semantic_render_img_rgb/")
    files = os.listdir(image_folder_list[-1])
    files.sort(key=lambda x:int(x[:-4]))
    img = np.array(Image.open(os.path.join(image_folder_list[-1], files[0]) ))
    h, w = img.shape[0], img.shape[1]

    #GT transfer
    # label_map_path = os.path.join("/sdb1/yx/IROS2024/Reconstruction/scannet/0087_02/1_geo_rgb_sem_ins/v0", "label_map.csv")
    label_map_path = "/sdb1/yx/IROS2024/Reconstruction/kitti360/label_map.csv"
    label_map = pandas.read_csv(label_map_path)
    our_label = np.zeros((label_map['id'].max() + 1), dtype=int)
    THING = [3,7,9,10,11] #[2,3,4] #[2,3] #
    for index, (i, prompt, type, new_label) in enumerate(
            zip(label_map['id'], label_map['prompt'], label_map['type'], label_map['new_label'])):
        our_label[i] = new_label
    
    color_map = np.random.randint(0,255,size=(100000,3), dtype=np.uint8)
    color_map[0,:] = 0

    for file_name in files:
        if int(file_name.split('.')[0]) < 6573 or int(file_name.split('.')[0]) > 6712 :
            continue
        try:
            rgb_path = os.path.join(image_folder_list[0], f"{int(file_name.split('.')[0])}.jpg")
            image = Image.open(rgb_path)
        except:
            rgb_path = os.path.join(image_folder_list[0], "%010d.png"%int(file_name.split('.')[0]))
            image = Image.open(rgb_path)
        # sem_path = SAVE_PATH+file_name
        sem_path = os.path.join(image_folder_list[1],file_name)
        semantic_img = Image.open(sem_path).resize([w,h])
        semantic_img = np.array(semantic_img)
        if semantic_img.shape[-1]!=3:
            # semantic_img = np.vstack([id2label[our_label[semID]].color for semID in semantic_img.reshape(-1).tolist()])

            label = cv2.imread(os.path.join("/sdb1/yx/IROS2024/pnoptic_lifting/kitti360_00_6573_6713/pred_semantic", file_name), -1)
            # label = our_label[cv2.imread(os.path.join("/mnt/meadow/yx/dataset/scannet/scans/scene0087_02/label-filt", file_name), -1)]
            label_color = np.vstack([id2label[semID].color for semID in label.reshape(-1).tolist()]).reshape(h,w,3)
            thing_idx = np.isin(label , THING)
            semantic_img[~thing_idx] = 0
            semantic_img = color_map[semantic_img]
            semantic_img[~thing_idx] = label_color[~thing_idx,:]
            
        img = 0.6*np.array(image) + 0.4*semantic_img.reshape(-1,w,3)
        img = Image.fromarray(np.uint8(img[150:,:,:]))
        # img.save("/mnt/northcn4/ywx1261068/GT_2d/semantic_sum_rgb/"+file_name)
        img.save(os.path.join(save_folder,file_name))
        # img.save(SAVE_PATH+"semantic_error/"+file_name)python 

#==================================================================================================
def splice_img(image_folder_list, save_folder, img_num, mode='col'):
    # SAVE_PATH = "/mnt/northcn4/ywx1261068/Round2_SAM_2d/"
    # files = os.listdir(SAVE_PATH+"semantic_render_img_rgb/")
    files = os.listdir(image_folder_list[-1])
    files.sort(key=lambda x:int(x[:-4]))
    img = np.array(Image.open(os.path.join(image_folder_list[0], files[0]) ))
    h, w = img.shape[0], img.shape[1]

    # GT_PATH = "/mnt/northcn4/ywx1261068/GT_2d/semantic_sum_rgb/"
    # SAM_PATH = "/mnt/northcn4/ywx1261068/Round2_SAM_2d/semantic_sum_rgb/"
    # NF2_PATH = "/mnt/northcn4/ywx1261068/Round2_afterNF_2d/semantic_sum_rgb/"
    for file_name in files:
        # gt = Image.open(GT_PATH+file_name)
        # sam = Image.open(SAM_PATH+file_name)
        # nf = Image.open(NF2_PATH+file_name)
        target = Image.new('RGB', (1 * w, img_num * h)) if mode == 'col' else  Image.new('RGB', (img_num * w, 1 * h))   #创建成品图的画布

        img_list = []
        for i in range(img_num):
            path = image_folder_list[i]
            img_list.append(Image.open(os.path.join(path,file_name)).rotate(90) )

            if mode == 'row':
                target.paste(img_list[i], (w*i, h*0))
            elif mode == "col":
                target.paste(img_list[i], (w*0, h*i))
            # target.paste(sam, (1408*0, 376*1))
            # target.paste(nf, (1408*0, 376*2))

        target.save(os.path.join(save_folder, file_name) ) #"/mnt/northcn4/ywx1261068/GT_2d/all/"



#==================================================================================================
# import cv2
# ALL_PATH = "/mnt/northcn4/ywx1261068/GT_2d/all/"
# out_put_video_name = '/mnt/northcn4/ywx1261068/output.mov' #输出视频的名称，

# file_type = '.png' #图片后缀名为 .jpg，可以调整
# fps = 60    #视频的FPS，可以适当调整
# size=(376,1408) # 输出视频的分辨率
# fourcc = cv2.VideoWriter_fourcc('X', 'V', 'I', 'D') #(*'MJPG')

# if os.path.exists(out_put_video_name):
#     os.remove(out_put_video_name)
# videoWriter = cv2.VideoWriter(out_put_video_name,fourcc,fps,size)#最后一个是保存图片的尺寸
# image_list = [f for f in os.listdir(ALL_PATH) if f.endswith(file_type)]
# image_list.sort(key= lambda x:int(x[:-4]))
# for i in range(0, len(image_list)):
#     if i>100:
#         videoWriter.write(frame)
#         break
#     frame = cv2.imread(ALL_PATH+image_list[i])
#     videoWriter.write(frame)
# videoWriter.release()
#==================================================================================================
def rotate_img(image_folder):
    files = os.listdir(image_folder)
    i = 0
    for fname in files:
        # if  i==74:
        if fname.endswith(".png") or fname.endswith(".jpg"):
            img = cv2.imread(os.path.join(image_folder,fname))
            rotated_image = cv2.rotate(img, cv2.ROTATE_90_CLOCKWISE ) # 逆时针转正 ROTATE_90_CLOCKWISE ROTATE_90_COUNTERCLOCKWISE

            # cv2.imwrite(os.path.join(image_folder,fname),rotated_image)
            cv2.imwrite(os.path.join("/mnt/northcn4/ywx1261068/exp_data/groundedsam/roma/instance_image_rotate_only_thing",fname),rotated_image)
        i += 1
        # if  i==75:
        #     yx = 1
                

#==================================================================================================
def rename_img(image_folder):
    files = os.listdir(image_folder)
    for fname in files:
        if fname.endswith(".png") or fname.endswith(".jpg"):
            os.rename(os.path.join(image_folder,fname), image_folder+'/%010d.png'%(int(fname.split('_')[0])-1))
                

#===================================================================================================
def generate_video(image_folder, save_path, Hz, resize=1):
    # 获取图片路径列表
    # image_folder = "/mnt/northcn4/ywx1261068/GT_2d/all"
    files = os.listdir(image_folder)
    files.sort(key=lambda x:int(x[:-4]))
    image_files = []
    num=0
    for file in files:
        # if num <10:
        #     num +=1
        #     continue
        
        # num +=1
        if file.endswith(".png") or file.endswith(".jpg"):
            image_files.append(os.path.join(image_folder, file))

    # 设置视频编解码器
    fourcc = cv2.VideoWriter_fourcc(*'mp4v')

    # 设置输出视频的分辨率
    frame = cv2.imread(image_files[0])
    frame = cv2.resize(frame, None, fx=resize, fy=resize, interpolation=cv2.INTER_AREA)
    width, height = frame.shape[1], frame.shape[0]
    size = (width, height)

    # 创建 VideoWriter 对象
    # video = cv2.VideoWriter('/mnt/northcn4/ywx1261068/output.mp4', fourcc, 30.0, size)
    video = cv2.VideoWriter(save_path, fourcc, Hz, size)

    # 写入帧
    i = 0
    for image_file in image_files:
        if int(image_file.split('/')[-1].split('.')[0])>=6700:
            break
        image = cv2.imread(image_file)
        image = cv2.resize(image, None, fx=resize, fy=resize, interpolation=cv2.INTER_AREA)
        video.write(image)
        i += 1

    # 释放 VideoWriter 对象
    video.release()



if __name__ == '__main__':

    
    image_folder = "/mnt/meadow/yx/exp_data/IROS2024_video/kitti360/panoptic_rgbGT_sum_panopticLifting"
    save_path = "/mnt/meadow/yx/exp_data/IROS2024_video/kitti360/video/panoptic_PL.mp4" #raw_rgb_0.mp4"
    Hz = 10 #5 #30 10.0
    resize = 1 #0.2
    # rename_img(image_folder)
    # rotate_img(image_folder)
    generate_video(image_folder, save_path, Hz, resize)

    # img_num = 2
    # image_folder_list = ["/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_gt",
    #                     "/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_pre"]
    # # rename_img("/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_gt")
    # # rename_img("/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_pre")
    # save_folder = "/mnt/northcn4/ywx1261068/exp_data/xgrids/dinov2/dinov2_pin"
    # splice_img(image_folder_list, save_folder, img_num, mode='row')


    # image_folder_list = ["/sdb1/yx/IROS2024/Reconstruction/scannet/008702/1_gro_rgb_sem_ins_video/v0/rgb_render_img",
    image_folder_list = [ #"/mnt/northcn4/ywx1261068/dataset/scannet/scans/scene0087_02/color",
                        "/sdf1/kitti360/data_2d_raw/2013_05_28_drive_0000_sync/image_00/data_rect",
                        "/sdb1/yx/IROS2024/pnoptic_lifting/kitti360_00_6573_6713/pred_instance"]
    save_folder = "/mnt/meadow/yx/exp_data/IROS2024_video/kitti360/panoptic_rgbGT_sum_panopticLifting"
    os.makedirs(save_folder, exist_ok=True)
    sum_img(image_folder_list, save_folder)
